Adaptive Stabilization Based on Machine Learning for Column Generation

Column generation (CG) is a well-established method for solving large-scale linear programs. It involves iteratively optimizing a subproblem containing a subset of columns and using its dual solution to generate new columns with negative reduced costs. This process continues until the dual values converge to the optimal dual solution to the original problem. A natural phenomenon in CG is the heavy oscillation of the dual values during iterations, which can lead to a substantial slowdown in the convergence rate. Stabilization techniques are devised to accelerate the convergence of dual values by using information beyond the state of the current subproblem. However, there remains a significant gap in obtaining more accurate dual values at an earlier stage. To further narrow this gap, this paper introduces a novel approach consisting of 1) a machine learning approach for accurate prediction of optimal dual solutions and 2) an adaptive stabilization technique that effectively capitalizes on accurate predictions. On the graph coloring problem, we show that our method achieves a significantly improved convergence rate compared to traditional methods.

==> img/Matilda-iter-solved.csv <==
x,CG,SCG,SCG-Deg,SCG-FFNN,SCG-GCN,ASCG-Deg,ASCG-FFNN,ASCG-GCN
0,0,0,0,0,0,0,0,0
1,0,0,0,0,0,0,0,0
2,0,0,0,0,0,0,0,0
3,0,0,0,0,0,0,0,0
4,0,0,0,0,0,0,0,0
5,0,0,0,0,0,0,0,0
6,0,0,0,0,0,0,0,0
7,0,0,0,0,0,0,0,0
8,0,0,0,0,0,0,0,0
9,0,0,0,0,0,0,0,0
10,0,0,0,0,0,0,0,0
11,0,0,0,0,0,0,0,0
12,0,0,0,0,0,0,0,0
13,0,0,0,0,0,0,0,0
14,0,0,0,0,0,0,0,0
15,0,0,0,0,0,0,0,0
16,1,0,0,0,0,0,0,0
17,1,0,0,0,0,0,0,0
18,1,0,0,0,0,0,0,0
19,1,0,0,0,0,0,0,0
20,1,0,0,0,0,0,0,0
21,1,0,0,0,0,0,0,0
22,1,0,0,0,0,0,0,0
23,1,0,0,0,0,0,0,0
24,1,0,0,0,0,0,0,0
25,1,0,0,0,0,0,0,0
26,1,0,0,0,0,0,0,0
27,1,0,0,0,0,0,0,0
28,1,0,0,0,0,0,0,0
29,2,0,0,0,0,0,0,0
30,2,0,0,0,0,0,0,0
31,2,0,0,0,0,0,0,0
32,2,0,0,0,0,0,0,0
33,2,0,0,0,0,0,0,0
34,2,0,0,0,0,0,0,0
35,2,0,0,0,0,0,0,0
36,2,0,0,0,0,0,0,0
37,2,0,0,0,0,0,0,0
38,2,0,0,0,0,0,0,0
39,2,0,0,0,0,0,0,0
40,2,0,0,0,0,0,0,0
41,2,0,0,0,0,0,0,0
42,2,0,0,0,0,0,0,0
43,2,0,0,0,0,0,0,0
44,2,0,0,0,0,0,0,0
45,2,0,0,0,0,0,0,0
46,2,0,0,0,0,0,0,0
47,3,0,0,0,0,0,0,0
48,4,0,0,0,0,0,0,0
49,4,0,0,0,0,0,0,0
50,4,0,0,0,0,0,0,0
51,4,0,0,0,0,0,0,0
52,4,0,0,0,0,0,0,0
53,4,0,0,0,0,0,0,0
54,4,0,0,0,0,0,0,0
55,4,0,0,0,0,0,0,0
56,4,0,0,0,0,0,0,0
57,4,0,0,0,0,0,0,0
58,5,0,0,0,0,0,0,0
59,5,0,0,0,0,0,0,0
60,5,1,0,0,0,0,0,0
61,5,1,0,0,0,0,0,0
62,5,1,0,0,0,0,0,0
63,5,1,0,0,0,0,0,0
64,5,1,0,0,0,0,0,0
65,5,1,0,0,0,0,0,0
66,6,1,0,0,0,0,0,0
67,6,1,0,0,0,0,0,0
68,6,1,0,0,0,0,0,0
69,7,1,0,0,0,0,0,0
70,7,1,0,0,0,0,0,0
71,7,1,0,0,0,0,0,0
72,7,1,0,0,0,0,0,0
73,7,1,0,0,0,0,0,0
74,7,1,0,0,0,0,1,0
75,9,1,0,0,0,0,2,0
76,9,1,0,0,0,0,2,0
77,9,1,0,0,0,0,3,1
78,9,1,0,0,0,0,3,2
79,9,1,0,0,0,0,4,3
80,9,1,0,0,0,0,4,3
81,9,1,0,0,0,0,4,3
82,9,1,0,0,0,0,4,3
83,9,2,0,0,0,0,5,4
84,9,2,0,0,0,0,5,6
85,10,2,0,0,0,0,6,6
86,10,2,0,0,0,0,6,7
87,11,2,0,0,0,0,6,9
88,11,2,0,0,0,0,8,9
89,11,2,0,0,0,0,9,9
90,11,2,0,0,0,0,9,9
91,11,2,0,0,0,0,10,9
92,11,2,0,0,0,0,10,9
93,11,2,0,0,0,0,11,10
94,11,2,0,0,0,0,13,10
95,11,2,0,0,0,0,14,11
96,11,2,0,0,0,0,14,12
97,11,2,0,0,0,0,15,12
98,11,2,0,0,0,0,16,12
99,11,2,0,0,0,0,16,13
100,11,2,0,0,0,0,17,13
101,11,3,0,0,0,0,18,14
102,11,3,0,0,0,0,18,15
103,11,3,0,0,0,0,19,17
104,11,3,0,0,0,0,21,17
105,11,3,0,0,0,0,21,17
106,11,3,0,0,0,0,21,18
107,11,3,0,0,0,0,21,18
108,12,3,0,0,0,0,22,18
109,12,3,0,0,0,0,22,19
110,12,3,0,0,0,0,24,21
111,13,3,0,0,0,0,25,22
112,14,3,0,0,0,0,27,23
113,14,3,0,0,0,0,38,26
114,14,3,0,0,0,0,42,26
115,14,3,0,0,0,0,43,28
116,14,3,0,0,0,0,47,29
117,14,4,0,0,0,0,48,31
118,14,4,0,0,0,0,53,31
119,14,4,0,0,0,0,55,41
120,15,4,0,0,0,0,56,41
121,17,4,0,0,0,0,56,43
122,18,5,0,0,0,0,60,43
123,18,5,0,0,0,0,67,43
124,19,5,0,0,0,0,71,47
125,19,5,0,0,0,0,77,49
126,19,5,0,0,0,0,80,53
127,19,5,0,0,0,0,86,55
128,19,5,0,1,0,0,97,55
129,19,6,0,1,0,0,114,60
130,19,6,0,1,0,0,126,67
131,20,6,0,1,0,0,136,76
132,20,6,0,1,1,0,152,80
133,20,6,0,2,1,0,171,86
134,21,6,0,2,1,0,193,109
135,21,6,0,2,1,0,224,121
136,21,6,0,2,1,0,257,139
137,21,6,0,2,1,0,289,156
138,21,6,0,2,1,0,333,185
139,21,6,0,2,1,0,371,225
140,21,6,0,3,1,0,422,256
141,21,6,0,5,1,0,465,293
142,21,6,0,6,1,0,518,329
143,21,6,0,7,2,0,593,385
144,21,6,0,12,2,0,653,441
145,21,6,0,12,4,0,715,506
146,21,6,0,16,10,0,774,577
147,21,6,0,24,15,0,841,645
148,21,6,0,31,21,0,897,717
149,21,6,0,41,24,0,969,792
150,21,6,0,50,28,0,1018,861
151,21,6,0,66,40,0,1077,927
152,21,6,0,88,60,0,1121,997
153,22,6,0,110,83,0,1176,1048
154,22,6,0,134,105,0,1216,1096
155,22,6,0,161,124,0,1255,1154
156,22,6,0,201,166,0,1281,1203
157,23,6,0,240,206,0,1309,1257
158,23,6,0,280,233,0,1333,1303
159,24,6,0,338,275,0,1355,1348
160,24,6,0,397,335,0,1369,1383
161,24,6,0,444,384,0,1394,1416
162,24,6,0,494,438,0,1417,1446
163,24,6,0,541,504,0,1448,1477
164,24,6,0,592,545,0,1470,1515
165,24,6,0,642,605,0,1496,1554
166,24,6,0,689,664,0,1511,1581
167,24,6,0,741,721,0,1545,1605
168,24,6,0,789,768,0,1591,1636
169,24,6,0,834,815,0,1618,1664
170,24,6,0,884,869,0,1643,1690
171,24,7,0,929,915,0,1682,1712
172,24,7,0,965,959,0,1710,1748
173,24,7,0,1001,995,0,1744,1777
174,24,7,0,1023,1044,0,1773,1797
175,24,7,0,1050,1072,0,1808,1817
176,24,7,0,1079,1114,0,1840,1835
177,24,7,0,1113,1148,0,1872,1858
178,24,7,0,1135,1185,0,1898,1877
179,24,7,0,1157,1219,0,1928,1902
180,25,8,0,1181,1255,0,1954,1921
181,25,8,0,1206,1288,0,1981,1939
182,26,8,0,1222,1318,0,2012,1955
183,28,8,0,1242,1353,0,2037,1975
184,28,9,0,1262,1382,0,2068,2004
185,28,9,0,1275,1406,0,2091,2021
186,28,9,0,1291,1431,0,2112,2043
187,29,9,0,1312,1470,0,2135,2059
188,30,9,0,1340,1494,0,2149,2081
189,30,9,0,1367,1522,0,2163,2098
190,30,9,0,1384,1554,0,2182,2108
191,31,9,0,1410,1571,0,2200,2131
192,31,9,0,1442,1588,0,2220,2151
193,31,9,0,1473,1605,0,2235,2174
194,32,9,0,1492,1626,10,2243,2186
195,33,9,0,1526,1649,10,2256,2202
196,33,9,0,1556,1669,10,2270,2212
197,33,9,0,1580,1690,10,2279,2225
198,34,9,0,1613,1699,10,2294,2245
199,34,9,0,1641,1715,10,2302,2256
200,35,9,0,1675,1733,10,2317,2269
201,35,9,0,1702,1744,10,2328,2276
202,35,9,0,1726,1757,10,2341,2282
203,35,9,0,1755,1777,10,2349,2297
204,35,9,0,1787,1790,11,2356,2307
205,36,9,0,1811,1807,11,2357,2314
206,37,9,0,1843,1822,11,2359,2317
207,37,9,0,1864,1838,12,2369,2329
208,37,9,0,1880,1853,13,2373,2335
209,37,9,0,1901,1864,15,2377,2337
210,37,9,0,1923,1880,16,2389,2341
211,37,9,0,1941,1899,16,2399,2345
212,37,9,0,1962,1921,17,2402,2347
213,37,9,0,1975,1938,18,2404,2349
214,37,9,0,1991,1952,20,2407,2352
215,37,9,0,2004,1968,22,2423,2355
216,37,9,0,2015,1985,27,2428,2357
217,37,9,0,2034,1998,28,2432,2360
218,37,11,1,2043,2013,31,2436,2366
219,37,11,1,2055,2023,36,2438,2371
220,37,11,1,2066,2035,38,2443,2373
221,37,11,2,2083,2045,44,2448,2373
222,37,12,3,2087,2050,50,2448,2374
223,37,12,6,2099,2059,62,2449,2374
224,37,12,9,2108,2063,73,2450,2376
225,37,13,12,2113,2071,83,2452,2380
226,37,14,17,2121,2085,101,2456,2386
227,37,15,20,2129,2090,112,2456,2390
228,37,18,28,2131,2099,125,2457,2395
229,37,23,37,2138,2105,145,2461,2398
230,37,29,43,2144,2110,158,2462,2401
231,37,32,53,2148,2117,175,2462,2408
232,38,38,63,2157,2124,198,2464,2411
233,39,45,76,2161,2130,231,2464,2414
234,39,49,88,2166,2136,259,2464,2416
235,39,56,105,2173,2138,282,2466,2417
236,39,68,126,2179,2143,313,2467,2421
237,39,77,147,2183,2148,340,2471,2425
238,39,89,167,2200,2153,368,2472,2427
239,39,100,192,2207,2159,398,2474,2431
240,40,114,206,2212,2160,425,2476,2434
241,41,130,226,2226,2164,457,2477,2435
242,42,155,254,2235,2173,481,2479,2440
243,43,190,283,2248,2174,511,2482,2442
244,43,209,309,2253,2178,538,2486,2447
245,45,237,342,2261,2189,565,2488,2449
246,48,253,377,2268,2191,595,2490,2451
247,50,280,406,2271,2194,627,2492,2452
248,52,314,437,2280,2197,654,2494,2459
249,53,344,469,2288,2200,680,2495,2460
250,57,376,488,2295,2208,706,2497,2462
251,62,416,519,2298,2213,731,2501,2467
252,70,443,539,2298,2220,757,2504,2470
253,75,502,563,2300,2227,790,2505,2470
254,91,539,585,2309,2232,817,2508,2472
255,99,569,617,2311,2233,840,2509,2475
256,112,619,640,2313,2242,865,2512,2478
257,119,664,663,2315,2245,888,2517,2483
258,136,710,695,2318,2250,910,2519,2489
259,155,747,717,2320,2266,925,2524,2493
260,177,788,742,2325,2276,944,2525,2494
261,190,820,768,2329,2280,966,2531,2496
262,203,855,797,2330,2286,984,2535,2499
263,223,887,822,2332,2294,995,2540,2503
264,240,921,846,2335,2302,1017,2545,2505
265,262,953,869,2335,2303,1029,2548,2508
266,296,978,891,2338,2308,1047,2550,2509
267,317,1009,907,2338,2315,1064,2555,2510
268,336,1042,921,2339,2318,1084,2558,2515
269,362,1070,941,2342,2321,1108,2561,2518
270,380,1100,958,2348,2327,1117,2569,2521
271,407,1119,986,2351,2333,1131,2572,2522
272,439,1151,1006,2352,2336,1142,2572,2527
273,458,1180,1017,2354,2339,1153,2574,2530
274,483,1201,1031,2359,2345,1159,2575,2531
275,502,1218,1057,2363,2351,1166,2578,2535
276,527,1243,1074,2367,2356,1173,2579,2539
277,551,1262,1088,2369,2360,1181,2581,2543
278,576,1280,1104,2383,2363,1194,2582,2546
279,603,1297,1112,2385,2364,1201,2582,2547
280,630,1313,1121,2391,2369,1211,2586,2549
281,654,1329,1125,2397,2372,1217,2588,2550
282,675,1341,1138,2403,2378,1229,2588,2550
283,693,1359,1147,2407,2381,1240,2588,2551
284,718,1369,1159,2413,2385,1246,2588,2552
285,733,1384,1168,2417,2388,1255,2588,2555
286,759,1409,1175,2422,2391,1260,2590,2555
287,785,1430,1184,2427,2392,1262,2590,2556
288,804,1454,1192,2431,2399,1267,2590,2557
289,816,1472,1199,2434,2402,1273,2590,2558
290,838,1493,1211,2437,2405,1279,2590,2559
291,861,1517,1217,2439,2409,1284,2590,2561
292,883,1537,1223,2443,2412,1291,2590,2561
293,899,1561,1226,2447,2414,1300,2590,2563
294,914,1576,1231,2451,2416,1305,2590,2565
295,947,1591,1234,2454,2417,1309,2590,2566
296,958,1609,1241,2459,2419,1311,2590,2568
297,973,1626,1247,2464,2422,1314,2590,2568
298,996,1647,1255,2464,2422,1319,2590,2569
299,1019,1676,1262,2465,2425,1331,2590,2571
300,1029,1701,1267,2468,2425,1338,2590,2572
301,1046,1722,1271,2469,2426,1343,2590,2572
302,1061,1742,1277,2470,2428,1352,2590,2573
303,1075,1752,1286,2475,2441,1357,2590,2573
304,1088,1776,1290,2477,2444,1364,2590,2573
305,1102,1787,1296,2480,2447,1372,2590,2574
306,1120,1802,1300,2485,2448,1383,2590,2576
307,1132,1829,1305,2488,2448,1390,2590,2576
308,1139,1850,1312,2494,2449,1401,2590,2577
309,1151,1890,1320,2496,2450,1410,2590,2577
310,1161,1907,1328,2499,2455,1417,2590,2577
311,1180,1923,1332,2499,2455,1431,2590,2577
312,1195,1941,1338,2502,2456,1438,2590,2577
313,1208,1963,1351,2504,2458,1448,2590,2578
314,1218,1978,1364,2504,2460,1462,2590,2578
315,1242,1993,1373,2504,2461,1469,2590,2579
316,1252,2017,1385,2504,2461,1477,2590,2579
317,1261,2028,1392,2505,2465,1490,2590,2579
318,1272,2047,1403,2506,2468,1496,2590,2579
319,1280,2062,1410,2510,2469,1504,2590,2579
320,1285,2080,1414,2512,2470,1513,2590,2580
321,1287,2094,1424,2515,2472,1533,2590,2580
322,1293,2105,1431,2515,2474,1546,2590,2580
323,1297,2113,1438,2516,2474,1561,2590,2581
324,1300,2126,1451,2516,2474,1569,2590,2581
325,1302,2138,1458,2518,2475,1581,2590,2581
326,1304,2147,1466,2519,2475,1585,2590,2581
327,1310,2154,1479,2519,2476,1592,2590,2582
328,1315,2164,1490,2519,2477,1609,2590,2582
329,1319,2173,1501,2520,2478,1626,2590,2582
330,1324,2181,1513,2520,2479,1639,2590,2584
331,1329,2186,1522,2521,2480,1654,2590,2584
332,1334,2190,1535,2522,2482,1668,2590,2584
333,1348,2196,1549,2524,2483,1678,2590,2584
334,1357,2202,1558,2524,2484,1690,2590,2586
335,1363,2211,1573,2525,2484,1701,2590,2587
336,1368,2218,1590,2529,2486,1714,2590,2587
337,1373,2229,1598,2539,2486,1727,2590,2587
338,1378,2233,1608,2539,2488,1736,2590,2587
339,1389,2237,1616,2540,2488,1753,2590,2587
340,1399,2243,1630,2540,2488,1764,2590,2587
341,1406,2247,1651,2540,2489,1774,2590,2587
342,1414,2253,1663,2541,2490,1784,2590,2587
343,1420,2260,1669,2542,2491,1797,2590,2587
344,1424,2265,1689,2542,2491,1815,2590,2588
345,1430,2271,1702,2543,2494,1829,2590,2588
346,1436,2276,1713,2543,2495,1847,2590,2588
347,1446,2278,1729,2546,2496,1852,2590,2588
348,1450,2282,1741,2546,2498,1862,2590,2588
349,1461,2287,1749,2547,2499,1868,2590,2588
350,1470,2291,1758,2547,2500,1882,2590,2588
351,1475,2293,1771,2548,2500,1892,2590,2588
352,1479,2298,1783,2555,2502,1897,2590,2588
353,1487,2301,1795,2556,2506,1913,2590,2589
354,1491,2302,1804,2557,2507,1927,2590,2589
355,1502,2308,1817,2558,2508,1931,2590,2589
356,1510,2313,1825,2558,2509,1947,2590,2589
357,1523,2316,1839,2558,2509,1958,2590,2589
358,1530,2319,1850,2559,2511,1970,2590,2589
359,1536,2323,1861,2560,2511,1989,2590,2590
360,1541,2324,1869,2561,2513,2004,2590,2590
361,1548,2327,1874,2561,2514,2013,2590,2590
362,1559,2331,1887,2562,2515,2021,2590,2590
363,1569,2334,1895,2563,2515,2031,2590,2590
364,1574,2338,1909,2563,2516,2043,2590,2590
365,1579,2343,1921,2563,2518,2055,2590,2590
366,1584,2349,1934,2564,2521,2065,2590,2590
367,1590,2351,1951,2564,2522,2073,2590,2590
368,1597,2359,1963,2564,2525,2082,2590,2590
369,1599,2361,1968,2564,2527,2089,2590,2590
370,1604,2365,1976,2564,2528,2097,2590,2590
371,1608,2369,1986,2564,2528,2106,2590,2590
372,1613,2376,1995,2564,2536,2119,2590,2590
373,1616,2383,2006,2564,2537,2126,2590,2590
374,1625,2387,2017,2564,2539,2141,2590,2590
375,1628,2389,2026,2565,2540,2150,2590,2590
376,1636,2399,2037,2565,2544,2154,2590,2590
377,1642,2406,2042,2565,2544,2160,2590,2590
378,1647,2413,2050,2565,2546,2167,2590,2590
379,1655,2416,2055,2566,2546,2173,2590,2590
380,1667,2420,2061,2566,2546,2176,2590,2590
381,1670,2422,2071,2566,2547,2181,2590,2590
382,1679,2429,2077,2568,2547,2185,2590,2590
383,1686,2433,2081,2568,2547,2189,2590,2590
384,1691,2434,2088,2570,2547,2193,2590,2590
385,1696,2437,2091,2570,2548,2200,2590,2590
386,1706,2442,2096,2571,2549,2204,2590,2590
387,1717,2449,2102,2571,2551,2206,2590,2590
388,1726,2454,2106,2571,2553,2208,2590,2590
389,1741,2455,2113,2572,2555,2212,2590,2590
390,1753,2458,2124,2573,2563,2215,2590,2590
391,1760,2461,2126,2573,2565,2217,2590,2590
392,1780,2463,2128,2573,2566,2221,2590,2590
393,1795,2474,2128,2573,2567,2230,2590,2590
394,1807,2480,2130,2573,2567,2231,2590,2590
395,1819,2488,2132,2573,2568,2233,2590,2590
396,1826,2492,2139,2573,2568,2242,2590,2590
397,1836,2495,2142,2574,2568,2242,2590,2590
398,1852,2495,2145,2575,2568,2242,2590,2590
399,1866,2495,2149,2575,2569,2244,2590,2590
400,1882,2497,2151,2575,2569,2247,2590,2590
401,1898,2499,2153,2576,2569,2249,2590,2590
402,1909,2502,2156,2576,2571,2253,2590,2590
403,1919,2505,2159,2576,2571,2264,2590,2590
404,1938,2509,2161,2576,2571,2266,2590,2590
405,1946,2512,2164,2576,2571,2267,2590,2590
406,1960,2514,2166,2576,2571,2269,2590,2590
407,1980,2515,2168,2576,2571,2275,2590,2590
408,1990,2517,2170,2576,2571,2278,2590,2590
409,2002,2519,2170,2576,2571,2279,2590,2590
410,2015,2523,2171,2576,2571,2282,2590,2590
411,2031,2526,2173,2577,2571,2285,2590,2590
412,2044,2526,2174,2577,2572,2286,2590,2590
413,2050,2528,2178,2578,2573,2288,2590,2590
414,2064,2529,2179,2579,2573,2290,2590,2590
415,2076,2531,2180,2579,2573,2291,2590,2590
416,2091,2534,2183,2580,2573,2294,2590,2590
417,2106,2536,2184,2581,2573,2297,2590,2590
418,2115,2537,2186,2581,2574,2300,2590,2590
419,2121,2538,2187,2581,2574,2303,2590,2590
420,2139,2539,2187,2581,2574,2306,2590,2590
421,2145,2542,2190,2581,2575,2312,2590,2590
422,2150,2543,2192,2581,2577,2315,2590,2590
423,2157,2544,2195,2581,2578,2315,2590,2590
424,2165,2545,2199,2581,2580,2316,2590,2590
425,2175,2546,2203,2581,2580,2318,2590,2590
426,2178,2548,2204,2581,2580,2323,2590,2590
427,2186,2549,2206,2581,2580,2329,2590,2590
428,2190,2549,2211,2582,2580,2331,2590,2590
429,2195,2552,2214,2582,2581,2335,2590,2590
430,2201,2553,2217,2582,2581,2335,2590,2590
431,2210,2553,2219,2582,2581,2337,2590,2590
432,2217,2553,2223,2582,2581,2341,2590,2590
433,2222,2553,2224,2583,2581,2344,2590,2590
434,2225,2553,2226,2583,2583,2354,2590,2590
435,2234,2561,2229,2583,2583,2355,2590,2590
436,2237,2562,2231,2583,2584,2361,2590,2590
437,2242,2562,2235,2583,2585,2366,2590,2590
438,2243,2562,2237,2584,2585,2372,2590,2590
439,2248,2563,2241,2584,2585,2377,2590,2590
440,2251,2563,2242,2584,2586,2381,2590,2590
441,2256,2565,2248,2584,2586,2386,2590,2590
442,2257,2567,2252,2585,2586,2387,2590,2590
443,2258,2568,2255,2585,2586,2388,2590,2590
444,2261,2568,2258,2585,2586,2391,2590,2590
445,2264,2568,2262,2585,2586,2394,2590,2590
446,2271,2569,2262,2585,2586,2396,2590,2590
447,2273,2569,2265,2585,2586,2397,2590,2590
448,2274,2569,2268,2585,2587,2401,2590,2590
449,2277,2569,2274,2585,2587,2403,2590,2590
450,2280,2570,2275,2585,2587,2409,2590,2590
451,2282,2570,2277,2585,2587,2414,2590,2590
452,2286,2570,2278,2585,2587,2417,2590,2590
453,2290,2571,2280,2585,2587,2420,2590,2590
454,2294,2572,2282,2585,2587,2422,2590,2590
455,2308,2572,2285,2585,2587,2422,2590,2590
456,2312,2573,2292,2585,2588,2424,2590,2590
457,2315,2573,2294,2585,2588,2427,2590,2590
458,2318,2574,2295,2585,2588,2431,2590,2590
459,2321,2574,2300,2585,2588,2431,2590,2590
460,2325,2575,2301,2585,2588,2432,2590,2590
461,2325,2575,2304,2585,2588,2433,2590,2590
462,2329,2575,2308,2585,2588,2435,2590,2590
463,2332,2575,2309,2585,2588,2437,2590,2590
464,2334,2575,2309,2585,2588,2437,2590,2590
465,2335,2575,2312,2585,2588,2440,2590,2590
466,2338,2575,2313,2585,2588,2442,2590,2590
467,2339,2575,2316,2585,2588,2442,2590,2590
468,2339,2575,2318,2585,2588,2442,2590,2590
469,2341,2575,2319,2585,2588,2442,2590,2590
470,2341,2576,2319,2585,2588,2442,2590,2590
471,2342,2577,2322,2585,2588,2442,2590,2590
472,2345,2577,2327,2585,2588,2444,2590,2590
473,2346,2578,2328,2585,2588,2446,2590,2590
474,2347,2578,2332,2585,2588,2447,2590,2590
475,2347,2578,2337,2585,2588,2447,2590,2590
476,2349,2578,2337,2585,2588,2448,2590,2590
477,2349,2578,2339,2586,2588,2449,2590,2590
478,2349,2578,2340,2586,2588,2450,2590,2590
479,2349,2578,2341,2586,2589,2451,2590,2590
480,2350,2579,2343,2586,2589,2452,2590,2590
481,2350,2579,2345,2586,2589,2452,2590,2590
482,2353,2579,2346,2586,2589,2453,2590,2590
483,2357,2579,2347,2586,2589,2453,2590,2590
484,2360,2579,2348,2587,2589,2454,2590,2590
485,2362,2579,2349,2587,2589,2454,2590,2590
486,2363,2579,2350,2587,2589,2454,2590,2590
487,2366,2579,2351,2587,2589,2454,2590,2590
488,2368,2579,2351,2587,2589,2456,2590,2590
489,2368,2579,2351,2587,2589,2456,2590,2590
490,2370,2579,2351,2587,2589,2457,2590,2590
491,2373,2579,2351,2587,2589,2457,2590,2590
492,2374,2579,2352,2587,2589,2460,2590,2590
493,2377,2579,2366,2587,2589,2461,2590,2590
494,2378,2579,2367,2587,2589,2461,2590,2590
495,2381,2579,2368,2587,2589,2461,2590,2590
496,2384,2579,2369,2587,2589,2463,2590,2590
497,2385,2579,2370,2587,2589,2463,2590,2590
498,2386,2579,2370,2587,2589,2464,2590,2590
499,2387,2580,2370,2587,2589,2468,2590,2590


==> img/ascg/1-FullIns_4.dat <==
1 0.610192 0.610192 0.357633
2 0.514387 0.382745 0.256871
3 0.470201 0.316516 0.00340865
4 0.506154 0.410876 0.328812
5 0.440287 0.262318 0.10657
6 0.59157 0.526391 0.464126
7 0.373838 0.202198 0.118182
8 0.54849 0.520456 0.472778
9 0.384123 0.264927 0.0741359
10 0.332544 0.247785 0.148827
11 0.297448 0.216884 0.0762989
12 0.26186 0.182445 0.0903406
13 0.28144 0.214808 0.127611
14 0.238593 0.165117 0.099154
15 0.284892 0.232275 0.0976211
16 0.257717 0.18003 0.111214
17 0.294446 0.238786 0
18 0.235425 0.167188 0.0844109
19 0.332891 0.289304 0.0656426
20 0.231799 0.164833 0.11848
21 0.206112 0.148447 0.118378
22 0.231938 0.171994 0.142735
23 0.231774 0.16937 0.163195
24 0.22449 0.164925 0.164925
25 0.225073 0.170959 0.167703
26 0.229376 0.172895 0.0902018
27 0.208422 0.145285 0.0676695
28 0.231087 0.185474 0.128953
29 0.193375 0.135147 0.0796353
30 0.187514 0.144669 0.0780964
31 0.192166 0.143354 0.0698533
32 0.182457 0.131886 0.113614
33 0.181224 0.13119 0.0696869
34 0.205424 0.152175 0.07098
35 0.193755 0.141963 0.00664402
36 0.174513 0.127756 0.00809208
37 0.171391 0.127992 0.127992
38 0.174933 0.129054 0.0376728
39 0.167521 0.118831 0.0134542
40 0.169034 0.125271 0.0171757
41 0.164277 0.117631 0.030625
42 0.170771 0.12863 0.0219132
43 0.1797 0.134947 0.0664074
44 0.160136 0.116345 0.0396546
45 0.166146 0.128526 0.017999
46 0.149179 0.10679 0.0516332
47 0.18628 0.154315 0
48 0.154773 0.1065 0.0549762
49 0.172885 0.135798 0.0318299
50 0.141162 0.0950417 0.05735
51 0.138341 0.105997 0.00851803
52 0.133184 0.0966189 0.0171052
53 0.132152 0.0990495 0.00326435
54 0.145726 0.112109 0
55 0.155284 0.11292 0.0735479
56 0.131243 0.0873176 0.0646211
57 0.157448 0.1374 0
58 0.134024 0.0934111 0.0236885
59 0.118787 0.0915429 0
60 0.130543 0.103357 0
61 0.145157 0.111832 0.0828847
62 0.116647 0.0779632 0.0352208
63 0.136794 0.124558 0.00140251
64 0.1196 0.0782006 0.0305219
65 0.151698 0.140789 0.0014488
66 0.129167 0.0877892 0.0567975
67 0.117212 0.0955482 0.00110407
68 0.114203 0.0852653 0
69 0.110994 0.0953332 0
70 0.107483 0.0821848 0
71 0.130752 0.120649 0.0108966
72 0.109263 0.0756995 0.0440897
73 0.138965 0.131077 0.00565217
74 0.117922 0.0813205 0.0627395
75 0.0970991 0.0824883 0.00256162
76 0.100768 0.085114 0
77 0.101453 0.0820739 0
78 0.095843 0.0770528 0
79 0.115761 0.105798 0.0122753
80 0.098328 0.0716282 0.0158107
81 0.10971 0.0981814 0.0107922
82 0.10267 0.0780051 0.00378355
83 0.0903304 0.0741623 0.0138661
84 0.100252 0.0863801 0.0211429
85 0.0937124 0.0730335 0.0146973
86 0.0971603 0.0837425 0.0112357
87 0.109201 0.0941546 0.0203189
88 0.0954404 0.0698127 0.0176887
89 0.0966737 0.0856152 0.0145139
90 0.0935894 0.0740126 0.014553
91 0.0896171 0.0764681 0.0146534
92 0.0817806 0.0646662 0.0127998
93 0.102473 0.0902424 0.0156065
94 0.0909044 0.0658377 0.0162697
95 0.0852217 0.0721007 0.00976304
96 0.0896504 0.0732876 0.0148822
97 0.0860291 0.0689778 0.00939974
98 0.0717485 0.0551527 0.0135122
99 0.0808558 0.0726163 0.0106061
100 0.0779237 0.0605696 0.0137266
101 0.081896 0.0700772 0.0167981
102 0.0890376 0.0725154 0.0258744
103 0.0860946 0.0676209 0.0152144
104 0.077943 0.0632547 0.0108729
105 0.0745975 0.0596189 0.00713981
106 0.0695985 0.0575622 0.0129568
107 0.0704672 0.0573411 0.00885256
108 0.0628198 0.0494481 0.000534149
109 0.0683598 0.0556835 0.00326676
110 0.067113 0.052239 0
111 0.0680735 0.0538144 0
112 0.0680942 0.0531188 0.00636349
113 0.0698782 0.0537009 0.00632818
114 0.0713953 0.0561846 0.0100184
115 0.0766492 0.0607627 0.00783182
116 0.0660071 0.0487643 0.00418863
117 0.0694684 0.0570981 0
118 0.0731299 0.057294 0.011367
119 0.0701957 0.0550613 0.00290345
120 0.071638 0.0583741 0.00682087
121 0.0728877 0.0562492 0.00570223
122 0.0673004 0.0526082 0.00708591
123 0.0659072 0.0507717 0.00114876
124 0.0733232 0.057929 0.0124635
125 0.0718773 0.0544252 0
126 0.0697817 0.0530633 0.00448752
127 0.071377 0.0551592 0
128 0.0718585 0.0541095 0
129 0.0743645 0.0571319 0.00187597
130 0.0719624 0.053776 0
131 0.0841342 0.0670128 0.0052655
132 0.0808392 0.0596375 0.00530457
133 0.0691339 0.0508113 0.00336411
134 0.0672695 0.0520713 0.00492801
135 0.0638279 0.0473441 0.00438946
136 0.0669849 0.0525943 0.00132405
137 0.064208 0.04729 0.004196
138 0.0647538 0.0488293 0
139 0.0612777 0.0446665 0.00742035
140 0.0600765 0.0458429 0.00788362
141 0.0577807 0.0419945 0.00235028
142 0.0554028 0.0421515 0
143 0.0546486 0.0402807 0
144 0.0487315 0.0362424 0
145 0.040243 0.0320569 0
146 0.0289513 0.0234591 0
147 -9.99201e-13 0 0
148 -9.99867e-13 0 0


==> img/ascg/3-Insertions_3.dat <==
1 0.656876 0.656876 0.656876
2 0.593837 0.491095 0.491095
3 0.586425 0.479429 0.467204
4 0.483328 0.39214 0.390037
5 0.54417 0.465006 0.358431
6 0.401258 0.330275 0.330275
7 0.462326 0.417799 0.258911
8 0.403645 0.341245 0.213963
9 0.350568 0.288516 0.288086
10 0.29909 0.237442 0.191823
11 0.280558 0.239351 0.181843
12 0.34926 0.311988 0.309272
13 0.279933 0.228828 0.207352
14 0.314842 0.27906 0.259078
15 0.336749 0.296104 0.225351
16 0.24787 0.209819 0.207868
17 0.232053 0.19607 0.163231
18 0.216814 0.18633 0.15272
19 0.22405 0.195811 0.185673
20 0.182386 0.153528 0.153528
21 0.217418 0.190966 0.152898
22 0.172187 0.150325 0.139529
23 0.161335 0.13819 0.123379
24 0.186867 0.167307 0.141088
25 0.170019 0.15016 0.123829
26 0.182266 0.163191 0.1496
27 0.16494 0.14675 0.115213
28 0.143109 0.125623 0.125623
29 0.131528 0.113469 0.0988588
30 0.141185 0.123622 0.123622
31 0.148665 0.131482 0.124942
32 0.11404 0.0947665 0.0943949
33 0.12285 0.109459 0.0723263
34 0.125938 0.106714 0.0954549
35 0.129217 0.112025 0.0757174
36 0.114897 0.0980436 0.0980436
37 0.0979376 0.0825786 0.0548091
38 0.107677 0.091643 0.0684274
39 0.105378 0.0904316 0.0468654
40 0.101744 0.0849874 0.0448143
41 0.100284 0.0855272 0.0633552
42 0.0940927 0.0809001 0.0549917
43 0.0801439 0.0691729 0.0605199
44 0.07769 0.0695884 0.0670951
45 0.0826625 0.0745035 0.0655912
46 0.0685204 0.058364 0.0493349
47 0.0925117 0.0857033 0.0857033
48 0.0762697 0.0665768 0.0602554
49 0.0750941 0.0681439 0.0409286
50 0.0883135 0.0823899 0.0823899
51 0.0793714 0.0696256 0.0484284
52 0.068864 0.061179 0.061179
53 0.0825163 0.0772341 0.0434058
54 0.0638591 0.056492 0.0367687
55 0.0695454 0.063861 0.0636512
56 0.0579873 0.0516284 0.0410779
57 0.0655691 0.0614346 0.0614346
58 0.063974 0.0591352 0.037329
59 0.0622882 0.0576877 0.0419208
60 0.0603367 0.0551665 0.0551665
61 0.0494639 0.0441421 0.0360382
62 0.0537151 0.0504021 0.0504021
63 0.062163 0.0583109 0.0506915
64 0.0631924 0.0598207 0.0598207
65 0.0436401 0.0396885 0.0396885
66 0.053129 0.0506309 0.0191838
67 0.0666903 0.0638508 0.031901
68 0.0403991 0.0374817 0.0316072
69 0.0717676 0.0696391 0.0281091
70 0.0440795 0.0419433 0.0419433
71 0.0531746 0.051431 0.0160795
72 0.0335548 0.0317136 0.0256783
73 0.0373045 0.0359727 0.0339352
74 0.0323274 0.0305366 0.0293365
75 0.0340592 0.032987 0.032987
76 0.0473406 0.046023 0.046023
77 0.0410777 0.0399273 0.0399273
78 0.0284586 0.0272689 0.0228399
79 0.0372126 0.0367931 0.0367931
80 0.0288058 0.0276741 0.0187536
81 0.0292295 0.0285991 0.022896
82 0.0251085 0.024031 0.024031
83 0.0362698 0.0358184 0.0237869
84 0.0288263 0.0280642 0.0233149
85 0.0216632 0.0207862 0.0207862
86 0.0347828 0.0342305 0.0241255
87 0.0278566 0.0268848 0.0268848
88 0.0338353 0.0334342 0.0257301
89 0.0288128 0.028459 0.0247766
90 0.0243069 0.023568 0.0196822
91 0.0274939 0.0271964 0.0257755
92 0.0278298 0.0273139 0.0186116
93 0.0276753 0.0268606 0.0254579
94 0.0239806 0.0232142 0.00939733
95 0.0230706 0.0222158 0.0163377
96 0.0260143 0.0254789 0.0130385
97 0.0212521 0.0204891 0.0115976
98 0.0302353 0.0297537 0.0111597
99 0.0225168 0.0217824 0.00742268
100 0.0258769 0.0252229 0.00648717
101 0.0261748 0.0255146 0.00617224
102 0.0127188 0.0120357 0.0120357
103 0.0128607 0.0127971 0.0113185
104 0.0163407 0.0163206 0.0161157
105 0.0160852 0.0160704 0.0113897
106 0.0181635 0.0181248 0.0109144
107 0.0139818 0.0139742 0.0139742
108 0.0215789 0.0215719 0.0114345
109 0.0181673 0.0181673 0.00796219
110 0.0126066 0.0126028 0.0126028
111 0.0147217 0.0147217 0.0108565
112 0.0107477 0.0107477 0.00611541
113 0.0219867 0.0219867 0.0219867
114 0.00812723 0.00812723 0.00812723
115 0.0118656 0.0118656 0.0118656
116 0.017423 0.017423 0.00431123
117 0.0050868 0.0050868 0.0050868
118 0.00580374 0.00580374 0.00580374
119 0.00508504 0.00508504 0.00281059
120 0.00326212 0.00326212 0.00326212
121 0.00450104 0.00450104 0.00450104
122 0.00311056 0.00311056 0.00311056
123 0.0041259 0.0041259 0.0041259
124 0.00350939 0.00350939 0
125 0.00235582 0.00235582 0
126 0.00327054 0.00327054 0
127 -1.09999e-11 0 0


==> img/ascg/DSJC125.5.dat <==
1 0.551331 0.551331 0.551331
2 0.324754 0.275863 0.186634
3 0.553631 0.553631 0.553631
4 0.356621 0.310037 0.209444
5 0.485939 0.485939 0.471759
6 0.397066 0.362438 0.362438
7 0.377312 0.341473 0.334701
8 0.36311 0.328183 0.304747
9 0.478964 0.472292 0.470551
10 0.371748 0.33181 0.321546
11 0.530292 0.522946 0.522946
12 0.36768 0.320006 0.320006
13 0.489191 0.481079 0.391792
14 0.366715 0.324954 0.322187
15 0.501334 0.483204 0.483204
16 0.38915 0.344427 0.325354
17 0.470959 0.435841 0.367505
18 0.384359 0.332084 0.269168
19 0.453941 0.423747 0.423747
20 0.344746 0.277182 0.255303
21 0.475479 0.450768 0.411393
22 0.362864 0.2976 0.190765
23 0.438679 0.397441 0.397441
24 0.430455 0.367877 0.367877
25 0.393469 0.326631 0.31415
26 0.402142 0.348181 0.331648
27 0.427786 0.362374 0.362374
28 0.357792 0.280353 0.214003
29 0.483954 0.438178 0.438178
30 0.353073 0.264 0.189017
31 0.37928 0.312462 0.245202
32 0.375 0.293485 0.282158
33 0.39233 0.317126 0.216446
34 0.351207 0.268632 0.127043
35 0.325432 0.24539 0.18171
36 0.396938 0.340565 0.29336
37 0.292919 0.188943 0.137224
38 0.415573 0.367335 0.367335
39 0.311986 0.221973 0.168758
40 0.348388 0.288898 0.285016
41 0.29732 0.222406 0.204318
42 0.345242 0.282329 0.282329
43 0.273475 0.186228 0.150479
44 0.356657 0.30032 0.30032
45 0.288899 0.209051 0.138947
46 0.353101 0.288225 0.223916
47 0.208278 0.127679 0.127679
48 0.425035 0.395318 0.395318
49 0.204691 0.127916 0.110762
50 0.384538 0.3526 0.22585
51 0.20064 0.131229 0.131229
52 0.293821 0.251606 0.162516
53 0.230362 0.16686 0.158075
54 0.251603 0.195739 0.154706
55 0.225073 0.165855 0.154795
56 0.262298 0.210306 0.194152
57 0.244604 0.183739 0.113021
58 0.270841 0.217145 0.108756
59 0.244811 0.185407 0.137106
60 0.220162 0.161573 0.161573
61 0.256603 0.208106 0.118925
62 0.222144 0.164997 0.131024
63 0.263743 0.219306 0.154077
64 0.206976 0.151078 0.125607
65 0.282093 0.242369 0.242369
66 0.189553 0.129931 0.0645716
67 0.28726 0.250227 0.247664
68 0.193474 0.142447 0.0913528
69 0.215468 0.177534 0.15634
70 0.197382 0.154081 0.110683
71 0.24124 0.205096 0.130931
72 0.184069 0.133223 0.0751154
73 0.232089 0.197266 0.190637
74 0.160374 0.113392 0.0744557
75 0.232124 0.202767 0.1839
76 0.158837 0.111505 0.111505
77 0.256983 0.229467 0.201623
78 0.151415 0.102396 0.0857605
79 0.247672 0.219908 0.219908
80 0.140199 0.094074 0.0691641
81 0.259263 0.238104 0.19753
82 0.155267 0.11512 0.11512
83 0.189071 0.165161 0.124038
84 0.198055 0.16764 0.0713819
85 0.16264 0.131309 0.123713
86 0.209969 0.18322 0.101631
87 0.165205 0.131842 0.118951
88 0.15414 0.126023 0.119631
89 0.165688 0.138305 0.100549
90 0.167959 0.13884 0.0912516
91 0.13805 0.106392 0.0819355
92 0.175979 0.149459 0.118999
93 0.132816 0.10325 0.0962626
94 0.157141 0.133927 0.121164
95 0.137218 0.110806 0.0752719
96 0.177987 0.154532 0.148705
97 0.110816 0.0838701 0.0333941
98 0.160517 0.142874 0.110895
99 0.126008 0.100931 0.0517793
100 0.125747 0.10378 0.0939649
101 0.140159 0.117697 0.068798
102 0.127985 0.104813 0.0593485
103 0.141657 0.120165 0.11937
104 0.102003 0.0773692 0.0468997
105 0.183713 0.169385 0.130176
106 0.0820036 0.0590648 0.0590648
107 0.1822 0.171851 0.110533
108 0.0910332 0.0710528 0.0590333
109 0.122536 0.111058 0.104441
110 0.139622 0.125541 0.0728535
111 0.090846 0.0735381 0.0197209
112 0.131969 0.120654 0.120654
113 0.0855795 0.0718457 0.0679748
114 0.104463 0.0943163 0.0910979
115 0.0806909 0.0688989 0.0620556
116 0.11121 0.101912 0.101912
117 0.10827 0.096786 0.0324674
118 0.0870356 0.0764559 0.0361192
119 0.105979 0.0972471 0.0609938
120 0.0722403 0.0615598 0.0257243
121 0.111075 0.103748 0.103748
122 0.0648381 0.0526172 0.034988
123 0.172845 0.167568 0.118062
124 0.0559461 0.0419142 0.0223673
125 0.135552 0.130212 0.0834552
126 0.0681647 0.0558623 0.0317977
127 0.11206 0.105055 0.088833
128 0.0672339 0.0570074 0.022299
129 0.0777218 0.0699775 0.0101424
130 0.0811959 0.0726546 0.0726546
131 0.0734585 0.0650181 0.0453785
132 0.104012 0.0961359 0.0961359
133 0.0707076 0.0608653 0.00825663
134 0.0715069 0.0634148 0.0341012
135 0.0605474 0.0517942 0.0517942
136 0.0707359 0.0636726 0.0385324
137 0.0598907 0.0533929 0.0428113
138 0.0639419 0.058262 0.0290623
139 0.0600247 0.0540094 0.0349526
140 0.0500634 0.0441061 0.00820026
141 0.0799309 0.0750821 0.0391459
142 0.0519366 0.045752 0.000845198
143 0.0595805 0.0548969 0.0546642
144 0.0474415 0.0421401 0.0214935
145 0.0685909 0.0642354 0.0327858
146 0.0633141 0.0579902 0.00707116
147 0.0534978 0.0486948 0.0152924
148 0.0536904 0.0499691 0.0289012
149 0.0489728 0.0453908 0.0283967
150 0.0563033 0.0529277 0.0145465
151 0.0395603 0.0359771 0.00480567
152 0.0537373 0.0508411 0.00899763
153 0.0354675 0.0320115 0.0105622
154 0.0581452 0.055714 0.0129816
155 0.0486679 0.0453385 0.0210902
156 0.0428328 0.0404406 0.037036
157 0.0592346 0.0569369 0.0155176
158 0.0439738 0.0406883 0.0406883
159 0.0494814 0.0467848 0.0207293
160 0.0368956 0.0337311 0.0262594
161 0.0457918 0.0431531 0.0318251
162 0.0348195 0.0322369 0.0296565
163 0.0492212 0.0472859 0.0126004
164 0.0339214 0.0321774 0
165 0.0494716 0.0482971 0.0192647
166 0.0323341 0.0304599 0.00218735
167 0.0457425 0.0445224 0.014465
168 0.0421371 0.0405833 0.0220056
169 0.0331186 0.0316029 0.00371456
170 0.0329967 0.0317998 0.00566506
171 0.0282421 0.0269309 0.021752
172 0.0390578 0.0381766 0.0331657
173 0.0303013 0.0288826 0.00480045
174 0.0331435 0.0321034 0.0321034
175 0.0226464 0.0216826 0.000946801
176 0.0171914 0.0164015 0.0131124
177 0.0221622 0.0215963 0.0215963
178 0.0125487 0.0118478 0.0118478
179 0.0192515 0.0188961 0.012997
180 0.0143326 0.0138468 0.00379156
181 0.0159028 0.0155414 0.0155414
182 0.0119965 0.0117474 0.00663594
183 0.0309266 0.030796 0.0277908
184 0.0183801 0.0179208 0.000193655
185 0.0171371 0.0169092 0.0167007
186 0.017664 0.0173995 0.0163227
187 0.0167203 0.0164961 0
188 0.0113885 0.011169 0
189 0.0294073 0.0293152 0.00196627
190 0.0168908 0.0164532 0.0164532
191 0.013669 0.013555 0.0130239
192 0.0123349 0.0121921 0
193 0.010697 0.0105474 0.00169753
194 0.0110721 0.0109471 0.00964751
195 0.0117807 0.0116883 0.0116883
196 0.00626418 0.00612913 0
197 0.0247233 0.0247233 0.000401956
198 0.0260271 0.0260271 0
199 0.0158833 0.0158833 0.008176
200 0.0211684 0.0211684 0.0124907
201 0.0144831 0.0144831 0.000464677
202 0.00556253 0.00556253 0
203 0.0154603 0.0154603 0
204 0.00852496 0.00852496 0.00691593
205 0.00773328 0.00773328 0
206 0.00763561 0.00763561 0.00763561
207 0.00398225 0.00398225 0
208 0.005118 0.005118 0
209 0.0062142 0.0062142 0
210 0.00308286 0.00308286 0.00308286
211 0.00681718 0.00681718 0
212 0.00246416 0.00246416 0
213 0.00173747 0.00173747 0
214 0.00169696 0.00169696 0
215 0.00042632 0.00042632 0
216 -1.99996e-12 0 0


==> img/ascg/myciel5.dat <==
1 0.711294 0.711294 0.711294
2 0.630965 0.506455 0.402331
3 0.650527 0.566866 0.566866
4 0.604467 0.521845 0
5 0.518744 0.455174 0.183707
6 0.408461 0.312579 0.18882
7 0.408787 0.351424 0.311256
8 0.331792 0.249255 0.249255
9 0.3533 0.309503 0.268596
10 0.253563 0.181098 0.1095
11 0.345747 0.308081 0.308081
12 0.257904 0.200146 0.200146
13 0.43469 0.405829 0.405829
14 0.219759 0.172194 0.0914906
15 0.228221 0.194328 0.0972774
16 0.169716 0.133539 0.133539
17 0.225205 0.201005 0
18 0.170225 0.135264 0.0375611
19 0.177494 0.146699 0.0773867
20 0.1616 0.130545 0
21 0.129675 0.0999905 0.0526557
22 0.125145 0.105099 0.0531214
23 0.113886 0.0957386 0.061102
24 0.0805149 0.063012 0.063012
25 0.184834 0.178763 0
26 0.132633 0.11972 0.11972
27 0.0578019 0.046703 0.046703
28 0.106106 0.0996534 0.0996534
29 0.0615468 0.0548095 0
30 0.055659 0.0490074 0.0490074
31 0.100702 0.0963755 0
32 0.0531351 0.0483392 0.0483392
33 0.0464088 0.0418767 0.0418767
34 0.0572721 0.052841 0.052841
35 0.0401662 0.0364283 0.00324568
36 0.0657014 0.062619 0.0306061
37 0.0398396 0.0376858 0.0242139
38 0.0324166 0.0306819 0.00590758
39 0.0283946 0.0277627 0.0179623
40 0.0263003 0.0258432 0.0258432
41 0.0263022 0.0256946 0.0256946
42 0.0224141 0.0218372 0.0218372
43 0.0191435 0.0184722 0.0013596
44 0.0204582 0.0202887 0.0202887
45 0.00334731 0.00304054 0.00304054
46 0.0490196 0.0490196 0.0490196
47 -3.00004e-12 0 0


==> img/ascg/queen8_8.dat <==
1 0.204045 0.204045 0.1544
2 0.198676 0.198676 0.190154
3 0.201809 0.201809 0.164188
4 0.189064 0.189064 0.175831
5 0.212132 0.212132 0.155658
6 0.274509 0.274509 0.274509
7 0.266991 0.266324 0.247954
8 0.251411 0.251411 0.245939
9 0.268055 0.268055 0.257043
10 0.310978 0.310978 0.310978
11 0.239775 0.22911 0.170326
12 0.349201 0.349201 0.191414
13 0.244047 0.232969 0.232969
14 0.244313 0.233238 0.233238
15 0.241416 0.231475 0.231475
16 0.308502 0.298369 0.298369
17 0.237742 0.222177 0.219489
18 0.296254 0.28594 0.28594
19 0.300411 0.281448 0.257413
20 0.216736 0.184557 0.184557
21 0.282803 0.272292 0.268058
22 0.221527 0.183087 0.130499
23 0.30427 0.287481 0.287481
24 0.197296 0.153591 0.153591
25 0.349012 0.335997 0.335997
26 0.190495 0.142687 0.0871728
27 0.337493 0.319037 0.252969
28 0.190079 0.141281 0.0971474
29 0.306574 0.282579 0.282579
30 0.180498 0.134118 0.129188
31 0.26726 0.235215 0.168165
32 0.176776 0.125949 0.0793886
33 0.234689 0.200542 0.180768
34 0.17505 0.125491 0.10879
35 0.220578 0.181511 0.181511
36 0.200554 0.156348 0.152206
37 0.186293 0.147551 0.101686
38 0.162155 0.120815 0.107572
39 0.145667 0.116191 0.105247
40 0.143379 0.111621 0.0630734
41 0.183398 0.158354 0.142846
42 0.139862 0.103461 0.07602
43 0.170764 0.142028 0.142028
44 0.126505 0.0955491 0.0697375
45 0.151857 0.131661 0.109008
46 0.11395 0.0832143 0.0823528
47 0.135725 0.116854 0.0840577
48 0.0835911 0.057634 0.0400838
49 0.161607 0.146821 0.146821
50 0.151111 0.125033 0.0820718
51 0.089809 0.0676378 0.0676378
52 0.0819831 0.0634563 0.0558789
53 0.0738918 0.0560774 0.0557066
54 0.086514 0.0699602 0.0608034
55 0.0669785 0.0509696 0.0309078
56 0.0657289 0.050801 0.0404837
57 0.0493217 0.0444111 0.0444111
58 0.0338902 0.0292598 0.0148295
59 0.086149 0.0828288 0.0597093
60 0.0397101 0.0344494 0.0140651
61 0.0204875 0.0173867 0.0173867
62 0.0896043 0.0878822 0.0770076
63 0.0327708 0.0297534 0.0235394
64 0.00266361 0.00196213 0.00162689
65 -1.00009e-12 0 0

